From 'Here' to 'There': Exploring Proximity Semantics in Multimodal Data Exploration

Modern data exploration tools often struggle to capture the subtleties of analytical intent, especially when users seek patterns that are difficult to specify using traditional query methods or natural language alone. We introduce a multimodal research probe for querying time-series and geospatial data that integrates free-form sketching, natural language, and visual annotations within a unified interaction space. Users articulate queries by sketching trends or spatial paths and augmenting them with annotations and analytical directives grounded in shared spatial and temporal context. The system employs a hybrid architecture combining geometric sketch matching and visual language models (VLMs) to support queries that interleave pattern matching and semantic constraints. Through a preliminary study with 20 participants, we observed recurring interaction patterns in which participants used spatial, temporal, and visual proximity to relate sketches, annotations, and language. Rather than treating these as isolated inputs, participants relied on their relative placement to disambiguate meaning. We analyze these behaviors as evidence for proximity semantics (PS), a form of deictic disambiguation in which meaning is shaped by the closeness of multimodal elements within a shared interaction space. We present PS as a conceptual lens grounded in observed user behavior, and discuss its implications for the design of future multimodal data exploration systems.

==> Supplementary_Materials/supp.inc <==
% ---------------------------------------------------------------------
% EG author guidelines plus sample file for EG publication using LaTeX2e input
% D.Fellner, v2.04, Dec 14, 2023

\newcommand{\harold}{\textsc{Harold}}

\newcommand{\vidya}[1]{\textcolor{blue}{(VS: #1)}}
\newcommand{\denny}[1]{\textcolor{red}{(DB: #1)}}
\newcommand{\diana}[1]{\textcolor{teal}{(DW: #1)}}
\newcommand{\pheading}[1]{\vspace{4px}\noindent\textbf{#1}}


%\title{Submission ID 1039:\\ Additional Implementation Details of Research Probe}

\title[EG Exploring Proximity Semantics in EDA]%
      {From `Here' to `There': Exploring Proximity Semantics in Multimodal Data Exploration\\ Additional Implementation Details of Research Probe }


% for anonymous conference submission please enter your SUBMISSION ID
% instead of the author's name (and leave the affiliation blank) !!
% for final version: please provide your *own* ORCID in the brackets following \orcid; see https://orcid.org/ for more details.
\author[Bromley et al.]
{
\parbox{\textwidth}{\centering
Dennis Bromley$^{1}$\orcid{0009-0007-0303-8062}, 
Diana Wang$^{1}$\orcid{0009-0004-7822-0297}, 
and Vidya Setlur$^{1}$\orcid{0000-0003-3722-406X} \\
Tableau Research
}
}


% for anonymous conference submission please enter your SUBMISSION ID
% instead of the author's name (and leave the affiliation blank) !!
% for final version: please provide your *own* ORCID in the brackets following \orcid; see https://orcid.org/ for more details.
% \author[D. Bromley, D. Wang, \& V. Setlur]
% {\parbox{\textwidth}{\centering D. Bromley$^{1}$\orcid{0009-0007-0303-8062}, D. Wang$^{1}$\orcid{0009-0004-7822-0297}, \&  V. Setlur$^{1}$\orcid{0000-0003-3722-406X} 
%         }
%         \\
% % For Computer Graphics Forum: Please use the abbreviation of your first name.
% {\parbox{\textwidth}{\centering $^1$Tableau Research, USA
%        }
% }
% }
%\author[1039]{Submission ID 1039: System Architecture Supplementary Materials}
% ------------------------------------------------------------------------

% if the Editors-in-Chief have given you the data, you may uncomment
% the following five lines and insert it here
%
% \volume{36}   % the volume in which the issue will be published;
% \issue{1}     % the issue number of the publication
% \pStartPage{1}      % set starting page


%-------------------------------------------------------------------------
\begin{document}

% uncomment for using teaser
% \teaser{
%  \includegraphics[width=0.9\linewidth]{eg_new}
%  \centering
%   \caption{New EG Logo}
% \label{fig:teaser}
%}

\maketitle
%-------------------------------------------------------------------------
%\begin{abstract}
%\input{sections/0-abstract}
%-------------------------------------------------------------------------
%  ACM CCS 1998
%  (see https://www.acm.org/publications/computing-classification-system/1998)
% \begin{classification} % according to https://www.acm.org/publications/computing-classification-system/1998
% \CCScat{Computer Graphics}{I.3.3}{Picture/Image Generation}{Line and curve generation}
% \end{classification}
%-------------------------------------------------------------------------
%  ACM CCS 2012
   %(see https://www.acm.org/publications/class-2012)
%The tool at \url{http://dl.acm.org/ccs.cfm} can be used to generate
% CCS codes.
%Example:
% \begin{CCSXML}
% <ccs2012>
%    <concept>
%        <concept_id>10003120.10003121.10003124</concept_id>
%        <concept_desc>Human-centered computing~Interaction paradigms</concept_desc>
%        <concept_significance>500</concept_significance>
%        </concept>
%    <concept>
%        <concept_id>10003120.10003121.10003128</concept_id>
%        <concept_desc>Human-centered computing~Interaction techniques</concept_desc>
%        <concept_significance>500</concept_significance>
%        </concept>
%    <concept>
%        <concept_id>10003120.10003145.10003151</concept_id>
%        <concept_desc>Human-centered computing~Visualization systems and tools</concept_desc>
%        <concept_significance>500</concept_significance>
%        </concept>
%  </ccs2012>
% \end{CCSXML}

% \ccsdesc[500]{Human-centered computing~Interaction paradigms}
% \ccsdesc[500]{Human-centered computing~Interaction techniques}
% \ccsdesc[500]{Human-centered computing~Visualization systems and tools}


% \printccsdesc   


%\section{System Architecture Supplementary Materials}
\input{Supplementary Materials/system}









%-------------------------------------------------------------------------
\clearpage
% bibtex
% \bibliographystyle{eg-alpha-doi} 
% \bibliography{main}       
             



\end{document}

